Structural Results for High-Multiplicity Scheduling on Uniform Machines

Parameterizing by the largest processing time $p_{max}$ and the number of different job processing times $d$, we propose a proximity technique for High-Multiplicity Scheduling on Uniform Machines for the objectives Makespan Minimization ($C_{max}$) and Santa Claus ($C_{min}$) to obtain new structural results for these problems. The novelty in our approach is that we deal with a fractional solution for only a sub-instance, where the sub-instance itself is not known a priori. While the construction and computation of the fractional solution -- in contrast to usual proximity techniques -- is not done in polynomial time, this also allows us to formulate a comparably strong and general proximity statement. Eventually, this allows us to reduce the number of jobs that need to be distributed to a polynomial in $p_{max}$ for each machine and job type, by preassigning jobs according to the fractional solution, essentially returning a bounded number (at most $O(p_{max}^{O(d^2)})$) of kernels, one for each (guessed) sub-instance. We can use our structural results to obtain an algorithm with running time is $p_{max}^{O(d^2)}poly|I|$, matching the best-known so far by Knop et al. (Oper. Res. Lett. '21). Moreover, we propose an $p_{max}^{O(d^2)} poly |I|$ time algorithm for Envy Minimization $C_{envy}$ in the High-Multiplicity Setting on Uniform Machines, showing that this problem is \textsc{fpt} in $p_{max}$. Eventually, we also propose a general mechanism to bound the largest coefficient in the Configuration ILP for so called \emph{Load Balancing Problems} by $(dp_{max})^{O(d)}$, which we hope to be of interest for the development of algorithms.

==> before_replacement.tikz <==
%!TEX root=./fpt.tex
\draw[-stealth] (-2,0) -- +(0,5);
\node[anchor=west] at (-2, 5) {\footnotesize Speed};
			% Übergreifender Teil

			\draw[decorate, decoration={brace, amplitude=5pt}]
			(-0.75 - 0.03, 0 + 0.01) -- +(0, 4.5 - 0.02);
			\node[anchor=center] at (-1.5, 4.5/2) {$\bar s_t$};

			% Unterer Teil

			\draw[dotted] (-0.25, 2.5) -- +(1.5,0);
			\draw[dotted] (-0.25, 1.75) -- +(1.5,0);
			\draw[dashed] (-0.25, 2.2) -- +(1.5,0);

			\draw (0,0) -- +(1,0) -- +(1, 2.5);
			\draw (0,0) -- +(0, 2.5);

			\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
			(1 + 0.03, 1.75 + 0.01) -- +(0, 0.75 - 0.02);
			\node[anchor=center] at (1.5, 1.75 + 0.75/2) {$\mydelta$};

			\draw[decorate, decoration={brace, amplitude=5pt}]
			(-0.03,0.01) -- +(0,2.2 - 0.02);
			\node[anchor=center] at (-0.5, 2.2/2) {$\mygamma$};

			\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
			(1 + 0.03, 0 + 0.01) -- +(0, 1.75 - 0.02);
			\node[anchor=west] at (1.3, 1.75/2) {$
			\bar s_t - \ceil*{\frac{\bar s_t \dotminus \enpar{\mygamma + \mydelta}}{\mydelta}}\cdot \mydelta
			$};

			% Mittlerer Teil

			\node[anchor=center] at (0.5, 2.85) {$\vdots$};

			% Oberer Teil

			\draw (0, 3) -- +(0, 1.5) -- +(1, 1.5) -- +(1, 0);

			\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
			(1 + 0.03, 0.5 + 3.25 + 0.01) -- +(0, 0.75 - 0.02);
			\node[anchor=center] at (1.5, 0.5 + 3.25 + 0.75/2) {$\mydelta$};

			\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
			(1 + 0.03, 0.5 + 2.5 + 0.01) -- +(0, 0.75 - 0.02);
			\node[anchor=center] at (1.5, 0.5 + 2.5+ 0.75/2) {$\mydelta$};

			\draw[dotted] (-0.25, 4 + 0.5) -- +(1.5,0);
			\draw[dotted] (-0.25, 3.25 + 0.5 ) -- +(1.5,0);
			\draw[dotted] (-0.25, 2.5 + 0.5) -- +(1.5, 0);

==> case_barhj_not_zero.tikz <==
%!TEX root=./fpt.tex
\draw[draw=none, pattern=north west lines, pattern color=lightgray]
		(-0.5, 0) -- +(1, 0) -- +(1,2-0.1) -- + (0,2-0.1); 

		\draw [-stealth] (0,0) -- +(0, 3);
	%	\node[anchor=north west] at (0, 3) {\footnotesize number of jobs};

		\draw [densely dotted] (-0.5, 2-0.1) -- +(1,0);
		\node[anchor=north east] at (-0.5,2-0.1) {$\floor*{\hat\sigma_i(j)} = h^\star_j$}; 

		\draw[dashed] (-0.5, 2.5) -- +(1,0);
		\node[anchor=south east] at (-0.5,2.5) {$\sigma^\star_i(j)$};

		\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
		(0.5 + 0.03, 2-0.1+0.01) -- (0.5 + 0.03, 2.5 - 0.01 );
		\node[anchor=west] at (0.75, 1.9/2 + 2.5/2) {$\bar h_j$};

==> case_barhj_zero.tikz <==
%!TEX root=./fpt.tex
		\draw[draw=none, pattern=north west lines, pattern color=lightgray]
		(-0.5, 0) -- +(1, 0) -- +(1,2-0.1) -- + (0,2-0.1); 

		\draw [-stealth] (0,0) -- +(0, 3);
%		\node[anchor=north west] at (0, 3) {\footnotesize number of jobs};


%		\draw [dashed] (-0.5,2) -- +(1, 0);
%		\node[anchor=south east] at (-0.5,2) {$\hat\sigma_i(j)$}; 

		\draw [densely dotted] (-0.5, 2-0.1) -- +(1,0);
		\node[anchor=south east] at (-0.5,2-0.1) {$\floor*{\hat\sigma_i(j)}$}; 

		\draw[dashed] (-0.5, 1) -- +(1,0);
		\node[anchor=north east] at (-0.5,1) {$\sigma^\star_i(j) = h^\star_j$};
\node[anchor=north west] at (0, 3) {\footnotesize number of jobs};

==> dual.tikz <==
%!TEX root=./fpt.tex

\draw[-stealth] (-3.25+0.5,0) -- +(0,4.25);
\draw (-3.25+0.5,0)
-- +(-0.075, 0) -- +(0.075, 0) -- +(0, 0) -- ++(0,1)
-- +(-0.075, 0) -- +(0.075, 0) -- +(0, 0) -- ++(0,1)
-- +(-0.075, 0) -- +(0.075, 0) -- +(0, 0) -- ++(0,1)
-- +(-0.075, 0) -- +(0.075, 0) -- +(0, 0) -- ++(0,1)
-- +(-0.075, 0) -- +(0.075, 0) -- +(0, 0);
\node[anchor=west] at (-3.25+0.5, 4.25) {\footnotesize Capacity};
\node[anchor=west] at (-3.25+0.5-0.01, 0) {\footnotesize $0$};
\node[anchor=west] at (-3.25+0.5-0.01, 1) {\footnotesize $1$};
\node[anchor=west] at (-3.25+0.5-0.01, 2) {\footnotesize $2$};
\node[anchor=west] at (-3.25+0.5-0.01, 3) {\footnotesize $3$};
\node[anchor=west] at (-3.25+0.5-0.01, 4) {\footnotesize $4$};



\draw (0,0) rectangle +(1,2.25+1.5);			
\draw (1,0) rectangle +(1,1.75+1.5);
\draw (2,0) rectangle +(1,1.25+1.5);
%\draw (3,0) rectangle +(1,1.75);

\node[anchor=north] at (  0.5, 0) {$i_1$};
\node[anchor=north] at (1+0.5, 0) {$i_2$};
\node[anchor=north] at (2+0.5, 0) {$i_3$};
%\node[anchor=north] at (3+0.5, 0) {$i_4$};

\draw[pattern=north west lines, pattern color=lightgray] (0,0) rectangle ++(1,1) rectangle ++(-1,1) rectangle ++(1,1);


\draw[pattern=north west lines, pattern color=lightgray] (1,0) rectangle ++(1,1) rectangle ++(-1,1) rectangle ++(1,1);


\draw[pattern=north west lines, pattern color=lightgray] (2,0) rectangle ++(1,1);


%\draw[pattern=north west lines, pattern color=lightgray] (3,0) rectangle ++(1,1);

\draw[decorate, decoration={brace, amplitude=5pt}] (-0.03, 0.01+3) -- +(0, 0.75 - 0.02);
\node[anchor=east] at (-0.2, 3+0.75/2)
%{$s_{\resch(i_1)} \cdot T \dotminus \super \sigma L_{i_1}$}
{\footnotesize idle load of $i_1$}
;


\draw[decorate, decoration={brace, amplitude=5pt}] (-0.03, 0.01+0) -- +(0, 3 - 0.02);
\node[anchor=east] at (-0.2, 3/2) {$\super \sigma L_{i_1} = \super \sigma L_{i_2}$};


\draw[decorate, decoration={brace, amplitude=5pt, mirror}] (3 + 0.03, 0.01+1) -- +(0, 1.75 - 0.02);
%\node[anchor=west] at (3.2, 1 + 1.75/2)
%{$s_{\resch(i_13} \cdot T \dotminus \super \sigma L_{i_3}$}
%{}
%;
\node[anchor=center, rotate=-90] at (3.5, 1 + 1.75/2)
%{$s_{\resch(i_13} \cdot T \dotminus \super \sigma L_{i_3}$}
{\footnotesize idle load of $i_3$}
;

==> evenly_equally.tikz <==
%!TEX root=./fpt.tex
%\draw[-stealth] (-1,0) -- +(0,4.25);
%\node[anchor=west] at (-1, 4.25) {\footnotesize Capacity};

% Restspeeds: 2.75, 2.25, 1.75, 0,75
% Gesamtspeed: 7.5
% Jobvolumen: 2
% Höhe Linie equally: +0.25
% Gewichte evenly:
%	1) 11/30 ~ 0.36667
%	2) 0.3
%	3) 7/30  ~ 0.23333
%	4) 0.1
% Höhe Linien evenly:
%	1) 22/30 ~ 0.73333
%	2) 0.6
%	3) 14/30 ~ 0.23333
%	4) 0.2

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Befüllung "evenly"
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw[draw=none, fill=lightgray] (0,1) rectangle +(1, 22/30);
\draw[draw=none, fill=lightgray] (1,1) rectangle +(1, 0.6);
\draw[draw=none, fill=lightgray] (2,1) rectangle +(1, 14/30);
\draw[draw=none, fill=lightgray] (3,1) rectangle +(1, 0.2);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Befüllung "equally"
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw[draw=none, pattern=dots] (0,1) -- +(4,0) -- +(4, 0.5) -- +(0,0.5) -- cycle;

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Area 2
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw (0,1) -- +(0,2.25+1.5-1) -- +(1,2.25+1.5-1) -- +(1,0);
\draw (1,1) -- +(0,1.75+1.5-1) -- +(1,1.75+1.5-1) -- +(1,0);
\draw (2,1) -- +(0,1.25+1.5-1) -- +(1,1.25+1.5-1) -- +(1,0);
\draw (3,1) -- +(0,1.75-1)     -- +(1,1.75-1)     -- +(1,0);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Grenze Area 1 / Area 2
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw [dashed] (-0.25,1) -- +(4.5,0);

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Area 1
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw[color=lightgray!25, ] (0,1)
-- ++(0,-1)  -- ++(1,0) -- ++(0,1) 
-- ++(0,-1)  -- ++(1,0) -- ++(0,1)
-- ++(0,-1)  -- ++(1,0) -- ++(0,1)
-- ++(0,-1)  -- ++(1,0) -- ++(0,1); 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Labels & co
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\node[anchor=north] at (  0.5, 0) {$i_1$};
\node[anchor=north] at (1+0.5, 0) {$i_2$};
\node[anchor=north] at (2+0.5, 0) {$i_3$};
\node[anchor=north] at (3+0.5, 0) {$i_4$};

\draw[decorate, decoration={brace, amplitude=5pt}] (-0.03,1 + 0.01) -- +(0,2.75 - 0.02);
\node[anchor=center, rotate=90] at (-0.5, 2.3) {$s_{\resch(i_1)} - r_0$};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Legende
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\draw[draw=none, fill=lightgray]
(3.75,3.75) -- +(-0.5,0) -- +(-0.5,-0.5) -- +(0,-0.5) -- cycle;
\node[anchor=north west] at (3.75,3.75) {evenly};

\draw[draw=none, pattern=dots]
(3.75,3) -- +(-0.5,0) -- +(-0.5,-0.5) -- +(0,-0.5) -- cycle;
\node[anchor=north west] at (3.75,3) {equally};


==> schedules.tikz <==
%!TEX root=./fpt.tex
\draw[draw=none, pattern=north west lines, pattern color=lightgray]
(-0.5, 0) -- +(1, 0) -- +(1,2-0.1) -- + (0,2-0.1); 

\draw [-stealth] (0,0) -- +(0, 3);
\node[anchor=north west] at (0, 3) {\footnotesize number of jobs};

\draw [dashed] (-0.5,2) -- +(1, 0);
\node[anchor=south east] at (-0.5,2) {$\hat\sigma_i(j)$}; 

\draw [densely dotted] (-0.5, 2-0.1) -- +(1,0);
\node[anchor=north east] at (-0.5,2-0.1) {$\floor*{\hat\sigma_i(j)}$}; 

\draw [dashdotted] (-0.5, 1) -- +(1,0);
\node[anchor=north east] at (-0.5,1) {$\check\sigma_i(j)$}; 
		
\draw[decorate, decoration={brace, amplitude=5pt}]
(0.5 + 0.03, 2-0.1-0.01) -- (0.5 + 0.03, 1+0.01);
\node[anchor=west] at (0.75, 1.35) {$
	\begin{subarray}{l}
		\displaystyle \geq 0
		\\[0.3em]
		\displaystyle \leq \pmax
	\end{subarray}
$};

==> schedules_cmax.tikz <==
%!TEX root=./fpt.tex
%\draw[draw=none, pattern=north west lines, pattern color=lightgray]
%(-0.5, 0) -- +(1, 0) -- +(1,2-0.1) -- + (0,2-0.1); 


%\node[] at (-0.5,2) {$\hat\sigma_i(j)$}; 

\def\epsx{0.03}
\def\epsy{0.01}
\def\epss{2*\epsy}

\draw [-stealth] (0,0) -- +(0, 2.75);
\node[anchor=west] at (0.25, 2.75) {\footnotesize number of jobs};

\draw [dashed] (-0.5,2) -- +(1, 0);
\node[anchor=south] at (0,2) {$\hat\sigma_i(j)$}; 

\draw [densely dotted] (-0.5, 2-0.3) -- +(1,0);
\node[anchor=north] at (0,2-0.3) {$\tilde\sigma_i(j)$}; 

\draw [dashed] (-0.5, 0.5) -- +(1,0);
\node[anchor=south] at (0,0.5) {$\check\sigma_i(j)$}; 
		
\draw [densely dotted] (-0.5, 0.5-0.3) -- +(1,0);
\node[anchor=north] at (0,0.5-0.3) {$\bar\sigma_i(j)$}; 

\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
(0.5 + \epsx, 0.5 + \epsy) -- +(0, 1.5 - \epss);
\node[anchor=west] at (+0.75, 1.15) {$< \pmax + 1$};

%\draw[decorate, decoration={brace, amplitude=5pt}]
%(0.5 + \epsx, 0.5 - \epsy) -- +(0, - 0.3 + \epss);

\draw[decorate, decoration={brace, amplitude=5pt}]
(- 0.5 - \epsx, 0.2 + \epsy) -- +(0, 1.5 - \epss);
\node[anchor=east] at (-0.75, 0.95) {$< \pmax + 1$};

\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
(- 0.5 - \epsx, 2 - \epsy) -- +(0,  - 0.3 + \epss);
\node[anchor=east] at (-0.75, 2 - 0.3/2) {$\leq 2$};


%\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
%(0.5 + 0.03, 0.5 + 0.01) -- +(0, 2 - 0.01);

%\draw[decorate, decoration={mirror, brace, amplitude=5pt}]
%(0.5 + 0.03, 0.5 - 0.3 + 0.01) -- +(0, 0.3 - 0.02);

%\node[anchor=west] at (0.75, 1.4) {$
%$};

==> schedules_g.tikz <==
%!TEX root=./fpt.tex
\draw[draw=none, pattern=north west lines, pattern color=lightgray]
(-0.5, 0) -- +(1, 0) -- +(1,2-0.1) -- + (0,2-0.1); 

\draw [-stealth] (0,0) -- +(0, 3);
\node[anchor=north west] at (0, 3) {\footnotesize number of jobs};

\draw [dashed] (-0.5,2) -- +(1, 0);
\node[anchor=south east] at (-0.5,2) {$\hat\sigma_i(j)$}; 

\draw [densely dotted] (-0.5, 2-0.1) -- +(1,0);
\node[anchor=north east] at (-0.5,2-0.1) {$\floor*{\hat\sigma_i(j)}$}; 

\draw [dashdotted] (-0.5, 1) -- +(1,0);
\node[anchor=north east] at (-0.5,1) {$\check\sigma_i(j)$}; 
		
\draw[decorate, decoration={brace, amplitude=5pt}]
(0.5 + 0.03, 2-0.1-0.01) -- (0.5 + 0.03, 1+0.01);
\node[anchor=west] at (0.75, 1.35) {$
	\begin{subarray}{l}
		\displaystyle \geq 0
		\\
		\displaystyle \leq \pmax + \floor*{\frac{\kappa}{\pmax}}
	\end{subarray}
$};
